Use of Machine Learning Models to Warmstart Column Generation for Unit Commitment

The unit commitment problem is an important optimization problem in the energy industry used to compute the most economical operating schedules of power plants. Typically, this problem has to be solved repeatedly with different data but with the same problem structure. Machine learning techniques have been applied in this context to find primal feasible solutions. On the other hand, Dantzig-Wolfe decomposition with a column generation procedure has been shown to be successful in solving the unit commitment problem to tight tolerance. We propose the use of machine learning models not to find primal feasible solutions directly but to generate initial dual values for the column generation procedure. Our numerical experiments compare machine learning based methods for warmstarting the column generation procedure with three baselines: column pre-population, the linear programming relaxation and coldstart. The experiments reveal that the machine learning approaches are able to find both tight lower bounds and accurate primal feasible solutions in a shorter time compared to the baselines. Furthermore, these approaches scale well to handle large instances.

==> data/warmstart_plot_data_100/1000_forst.csv <==
,first_lb,best_lb,total_time
1800,0.11318626342749949,0.11318626342749949,15.551649600965902
1801,0.0619369371932999,0.035950011372227024,72.83889853605069
1802,0.05263815830954286,-0.002439777187723904,148.53245677100495
1803,0.08838044845490553,0.02069081780528754,120.2592180010397
1804,0.06508156138364328,0.025519671247329057,103.54161313700024
1805,-0.00976479030383971,-0.019032897618865424,113.2792609349126
1806,0.1119742067035524,0.03668781579650289,115.48697426903527
1807,0.042975295875141345,-0.027332863218580666,134.9503185879439
1808,0.035214447274946256,0.01935581051343373,97.20422554097604
1809,0.011020109174367427,-0.00838648742776161,110.04402983898763
1810,0.04974042711715879,0.03898602050057722,62.33658086298965
1811,0.06704144603311085,0.027154153130961072,91.33032089902554
1812,0.09649962675954984,0.060689708360630874,73.20744954305701
1813,0.03816055147407581,0.01608023241235464,98.60538568301126
1814,0.011830468143752337,-0.0020191773107503465,99.40888001502026
1815,0.027418138489081645,0.0242625645636739,72.17827124707401
1816,0.09668722295816784,0.011582994929259684,141.47321918897796
1817,0.06256539880757671,0.02769924510790187,104.37443143804558
1818,0.06549140613283932,0.04086955983250445,82.44270676199812
1819,0.05856981830975834,0.030684657498117215,78.20495148305781
1820,0.03724995568400361,0.00848929637234849,101.78397070500068
1821,0.07876496643522098,0.03286284824623214,83.44770044204779
1822,0.04707000049524591,0.018283073887015826,96.6147565220017
1823,0.07110486072098267,0.00822774846074233,118.31375435402151
1824,0.02804150903227761,0.003475756206267193,103.84452519705519
1825,0.06883863527064898,0.004927407009212108,144.2876728840638
1826,0.034737902584986366,0.01770093833167314,86.77009793708567
1827,0.16673933136927518,0.02575919031699904,169.7472875060048
1828,0.026718573033091858,-0.011572953239528644,120.19732820300851
1829,0.11315687247267708,0.03709677066424031,119.63557640195359
1830,0.0459299448318989,0.013085730019541471,139.41379320493434
1831,0.032574472084864546,0.02432186866655057,58.80300143302884
1832,0.041113699026453523,0.02145590895250368,92.30189834604971
1833,0.030187377917885786,0.018961929525972625,80.49275406298693
1834,0.06874547153830468,0.048444297610731824,46.7574562439695
1835,0.05624792770221423,0.024700527337407734,92.50987919396721
1836,0.019512165752197247,-0.0006078054818515087,101.59921784896869
1837,0.053497959308552015,-0.003259381396309705,130.21957066003233
1838,-0.004527685422072658,-0.004527685422072658,21.526582491002046
1839,0.058941881458664656,0.008987698628947756,178.95926853595302
1840,0.03211603734671073,0.03211603734671073,12.995911033009179
1841,0.03850106343250787,0.015974329576228897,110.3684365360532
1842,0.06208585441226321,0.036980555975982786,62.775574238970876
1843,0.07451074107047745,0.03691763266289703,78.71270575397648
1844,0.050711323340283006,0.021882993949467855,95.76648212899454
1845,0.10427859014017352,0.04838973669293822,77.19383202597965
1846,0.08293393174862711,0.029428023979368986,143.94245850096922
1847,0.13152728514535647,0.026530244460341964,102.30428830289748
1848,0.07068975180774542,0.019440419628652623,112.76809593196958
1849,0.08086697815475632,0.0493153685568417,75.32555021194275
1850,0.054459285133583744,0.03946451730906154,60.96185498009436
1851,0.09603322669025945,0.08026655937045957,50.7091747779632
1852,0.14683351949196732,0.00940123593654332,177.16734613699373
1853,0.075612027688522,0.038364774964308845,87.18081628205255
1854,0.037972734893435486,0.02407825779343944,100.38094013894442
1855,0.09353013948735023,0.0623333931581917,68.94333143206313
1856,0.10551796388299903,0.014671187791705792,117.14339703100268
1857,0.03840248913865539,0.011604056325447264,109.54970550304279
1858,0.022116436940597898,0.010778503825321771,93.88046259898692
1859,0.07653346709992201,0.06344700329409252,54.79860530991573
1860,0.11228412113337155,-0.012583404555521949,159.87715781095903
1861,0.04195422429239014,0.017755453193275834,129.203867195989
1862,0.04241898832309544,0.018281217701225067,98.45533505093772
1863,-0.020405957560313166,-0.020405957560313166,22.406060365960002
1864,0.06964273416363632,0.018265006913126654,135.98494858003687
1865,0.11803420538062234,0.02626498214940001,123.1549406950362
1866,0.05396695565333384,0.02416834405377922,96.81521820393391
1867,0.06571756536558998,0.033575533085310805,112.1147028899286
1868,0.08511577481980769,0.057117019459744664,72.79827998706605
1869,0.06900187010803042,0.06900187010803042,17.00744183594361
1870,0.0889024998686371,0.04190623633616238,88.85758989793248
1871,0.02329533678273333,0.02329533678273333,21.08312521292828
1872,0.03327854291505081,0.024239861516247768,45.70840699598193
1873,0.056831852798216426,0.01804806173533036,96.12334549601655
1874,0.04515760645178988,0.036097635340779886,50.01425760204438
1875,0.04864162624209449,-0.00575813467422414,166.33717989805155
1876,0.06221362417919188,0.024402473782143528,88.23953114799224
1877,0.093085060950903,0.061419275204876,73.47762139490806
1878,0.11675878862659014,0.009584304409373575,208.83984504896216
1879,0.07448018947728932,0.04339163510626277,74.28887258295435
1880,0.06727689792093557,-0.02028162933119858,220.0006124919746
1881,0.07886506594096536,0.013080743764308723,124.68467988201883
1882,0.048467667854473574,0.015827017754271526,134.16171556396876
1883,0.02209513428527628,-0.03750421464962647,180.5495933239581
1884,0.1712867850739841,0.04776122334404636,137.52911381900776
1885,0.06609751848759604,0.04489489486394643,58.49194441805594
1886,0.05741992494664647,0.029715901118296126,113.93495460401755
1887,0.0993558282601161,0.02858271433089428,103.04961840098258
1888,0.04278110057709292,-0.0031773614084220814,130.6205503109377
1889,0.05857984531656946,0.04326967610819512,73.74468265392352
1890,0.11124728807848229,0.06392934678876178,74.45349695102777
1891,0.1140996837699794,0.03638690396017388,92.24903544806875
1892,0.0392246282399795,0.011159436291184655,82.61826398107223
1893,0.05320259986932547,0.017293269289353708,112.70989116001874
1894,0.08585775577022416,0.06685485253593883,48.8442531269975
1895,0.03720511608991965,0.02390990033066479,41.31378335203044
1896,0.06459554830631369,0.01868477273640407,121.02636329794768
1897,0.07282634382394879,0.00884805106854774,140.1228397320956
1898,0.060149611809598165,0.021395011411189963,99.76288022997323
1899,0.030936066153619865,0.030936066153619865,14.777828245074488


==> data/warmstart_plot_data_100/1000_lpr.csv <==
,first_lb,best_lb,total_time
2000,0.09560846390551535,0.09560846390551535,43.381174037000164
2001,0.07314899851078961,0.045166388238768417,90.16755626199301
2002,0.0830424851162609,0.010042679919159117,132.22943223291077
2003,0.06703358470923294,0.01923311042840089,122.61153088603169
2004,0.07180347992724534,0.053741065316085156,73.43506614910439
2005,0.10253485347784673,-0.025921297396086895,218.16838039201684
2006,0.07489087734512616,0.05385843625834955,92.07229370705318
2007,0.050977539442820165,-0.012156027391571553,157.23775150894653
2008,0.0811959774876789,0.020945651596240778,146.1816668480169
2009,0.11561075551300581,-0.00357921000868848,215.1060442510061
2010,0.1323657062940193,0.019136517388743682,157.3507255059667
2011,0.13384863727434443,0.009957630909268825,211.08725334901828
2012,0.10700653972078164,0.04102292965662187,122.30233601201326
2013,0.10837804652415318,0.016260382169624416,156.05653285607696
2014,0.09697087399641183,-0.02562213865171172,207.7179409660166
2015,0.09911800016722647,0.018393593673197713,138.2750645360211
2016,0.08583216737022614,0.0263615402934437,135.5112458890071
2017,0.050461712595038906,0.017303062078522422,129.8807995909592
2018,0.11697919070094984,0.01957526255568995,152.93875607394148
2019,0.05078504683214544,0.017237194120480515,127.72330213000532
2020,0.028569491160745215,0.005602901475816301,123.94439035304822
2021,0.11257544557205376,0.02126141612748732,142.19934017804917
2022,0.12743665058702805,0.0031456685800204612,222.7300751869334
2023,0.051383032170983896,0.026653010821548632,107.633741502068
2024,0.12071470270015786,0.002611698864977121,189.31629231304396
2025,0.09762408714468991,0.025372895805776233,132.04384632699657
2026,0.10780292718065634,0.013825796099689532,175.72470357595012
2027,0.03688932220462963,0.00833360357912362,133.82449220097624
2028,0.1424615730027347,-0.031717918218488274,262.26592571497895
2029,0.1452511128710484,0.00454756758044936,168.40402148198336
2030,0.12149969246609704,0.011293998445341097,180.5470116760116
2031,0.04170494225409334,0.02200550596668768,96.91348973207641
2032,0.11676544387669938,0.04402647484698791,116.96886304207146
2033,0.03952673572983695,0.03952673572983695,46.723754961043596
2034,0.018417465398719864,0.009563652696586947,74.39910765003879
2035,0.12661583951974015,0.036698031632522346,141.24304809200112
2036,0.08910615262290468,-0.015543881513956352,166.31520074105356
2037,0.12445822664690813,-0.02300908313910576,218.53096487605944
2038,0.0618856738855827,-0.004857867701648652,171.97161838400643
2039,0.12376817010031049,0.016882725718388024,197.89514150796458
2040,0.023264785033537586,0.023264785033537586,43.82431280100718
2041,0.11130786224787757,0.0027028984366765057,191.97837608295958
2042,0.06587528116081189,0.06587528116081189,43.26349314802792
2043,0.07758211970045091,0.07758211970045091,42.69620910601225
2044,0.1475629004249849,0.014056733994791354,173.018787928042
2045,0.1148445184103829,0.02969726918414999,128.1018777920399
2046,0.11062158235918651,0.024070318505610613,145.66364166594576
2047,0.028794111254497885,0.028794111254497885,42.44416088995058
2048,0.11485013322293854,0.02599824077063857,132.55376434803475
2049,0.07209134390436872,0.07209134390436872,41.53298159292899
2050,0.10280503737365508,0.10280503737365508,45.71544356492814
2051,0.088289501522968,0.088289501522968,42.41588378394954
2052,0.11631749372851598,0.012215067623604539,152.3339967499487
2053,0.15731126606193935,0.008130245783237906,192.1868047239259
2054,0.11024655315393427,0.010601159244092911,170.78318176500034
2055,0.1349507618256139,0.052749611805431036,87.31397446303163
2056,0.06168909261500029,0.02148936419473447,126.6483704620041
2057,0.042613928070734164,0.0295327824682407,85.545897809905
2058,0.09980073761854269,0.003663038598540519,171.77238600899
2059,0.06461459196450223,0.06461459196450223,42.750250409008004
2060,0.06734700759012587,-0.021712532069604377,219.26924625609536
2061,0.07467848693692426,-0.021872494104972627,184.8677768179914
2062,0.12007650451902283,0.015277347357341197,160.72818806301802
2063,0.08174896337789302,0.012607704719447773,121.89227159600705
2064,0.06997802006533206,0.06997802006533206,44.492674570996314
2065,0.1285636578582549,0.08621654300450884,104.23577363207005
2066,0.18262114019936862,0.016625149910923672,168.77124882594217
2067,0.04614401054394326,0.027235629901876442,108.00785537599586
2068,0.09397163287664316,0.09397163287664316,41.44737496401649
2069,0.10771857326935348,0.06709961109312675,95.72340248606633
2070,0.038972356497503545,0.038972356497503545,43.37747696205042
2071,0.11535961301566157,0.02333495617005423,154.98409348505083
2072,0.01303858421565252,0.01303858421565252,42.403552690986544
2073,0.15774556514028706,0.020027125901884383,176.6061574810883
2074,0.041651788698188405,0.041651788698188405,63.055751777021214
2075,0.12911077236905447,-0.019630121085212487,180.75061306497082
2076,0.037385966582327755,0.01809966500212196,117.40228051401209
2077,0.1124752881879125,0.09685635408040748,81.87172373791691
2078,0.15682615154550542,0.01706147365462396,175.40512760798447
2079,0.07610068706104532,0.03299737303889611,126.62477680202574
2080,0.06916513179473689,-0.009376530956651235,179.92068580398336
2081,0.03913312092244754,0.020313587895730654,100.07785140199121
2082,0.10565218439624678,-0.004938420576670953,176.63939647504594
2083,0.1136353448958689,-0.03249826243152449,193.39522169099655
2084,0.11093456676874609,0.012314415835381053,154.38949300604872
2085,0.12120363117369087,0.01677278830479899,163.22922414797358
2086,0.0835934390403195,0.004348818861911762,198.38754028093535
2087,0.1098196335473625,0.09278576066410205,78.2965497020632
2088,0.08415635823055975,-0.02203432392917167,195.10576342302375
2089,0.16884552868586938,0.014619126985353168,178.09343931695912
2090,0.13617563514770478,0.11362201425234564,72.97730269702151
2091,0.12963900516575946,0.039631160964293664,120.96454053604975
2092,0.0307242808707981,0.0035480368929435204,127.9102802410489
2093,0.1275827374980589,0.02179547494872175,153.80839310598094
2094,0.060906227163692386,0.060906227163692386,42.321293510030955
2095,0.023796188399783293,0.023796188399783293,43.42545713495929
2096,0.1336891021279069,0.012636557066552603,188.55373598099686
2097,0.0748361823657257,0.01785933146061519,149.53040054696612
2098,0.09385783819449806,0.016922581409184137,141.6637732470408
2099,0.05001363702915212,0.05001363702915212,43.88734795001801


==> data/warmstart_plot_data_100/1000_nearest.csv <==
,first_lb,best_lb,total_time
1900,0.10369003388819058,0.08927880121279645,45.283983704051934
1901,0.06169897500476227,0.03922368205343323,70.32832651305944
1902,0.0576889177407574,0.01996198955986993,97.36033410904929
1903,0.06621703345072497,0.023849778860448936,102.6705949610332
1904,0.05806417203599623,0.03731521201679188,99.2994651379995
1905,-0.0034025832882082965,-0.02114626135869974,139.73458477505483
1906,0.1103557202288586,0.0374671069483341,99.4573358700145
1907,0.014895568382910918,-0.011659852767221509,95.95456873998046
1908,0.02979339601273135,0.022761978734470355,93.68361054698471
1909,0.015700249663137343,-0.0012499804380446083,105.0955769160064
1910,0.10301903410174333,0.03684532313944183,109.12187763000838
1911,0.10234542661874668,0.028667385286502936,109.01646460604388
1912,0.12132811155113356,0.0827702973205224,71.43697793001775
1913,0.036641040952219275,0.018927986053744638,91.93060656497255
1914,0.018537118430192265,0.008391639261503839,112.62747702596243
1915,0.029362490278524188,0.01607335228034211,102.49315146403387
1916,0.08158008579508377,0.0033677917290062757,200.0132736429805
1917,0.06467093428918508,0.02272911470332649,109.1031806669198
1918,0.083486115222246,0.05418280944977504,88.83217506599613
1919,0.044428679239372604,0.022287269361865904,76.81736975407694
1920,0.009952652552427988,0.004686849597038501,78.53147371194791
1921,0.10371760502985276,0.04049392120339185,79.71981531695928
1922,0.08337566066279128,0.016657685955449402,140.04376856109593
1923,0.04060578782095938,0.032861510681316,76.07525343599264
1924,0.011422196058359495,0.002060921633932388,77.10813995706849
1925,0.021344451476257204,0.012160262185718395,98.35094007698353
1926,0.032559972244464025,0.027016227037420106,69.94527675793506
1927,0.06738073735126858,0.023680560919705513,130.62948329607025
1928,-0.0037381440324400633,-0.026595094108667793,174.70507487398572
1929,0.1512550789252866,0.038681060418783345,119.3290591329569
1930,0.04998035064384911,0.01865459728400134,115.96685044595506
1931,0.0333638450458111,0.0333638450458111,18.102822463028133
1932,0.05458378060388647,0.033962087705522156,86.11167247395497
1933,0.029856631977693036,0.021045658518650777,82.29305217298679
1934,0.07030268480594855,0.05380171036822491,47.73368762398604
1935,0.15260705181462955,0.009641942088814155,176.41394715802744
1936,0.011623241909301694,-0.016445832013890178,123.54807325999718
1937,0.036011444358656566,0.008606585025276456,102.29665226803627
1938,-0.002712302117184279,-0.01237235149027894,95.94285516103264
1939,0.046782938934129076,0.024341661751686318,100.45506715402007
1940,0.0298307723280649,0.0298307723280649,12.562901049037464
1941,0.03067003429005211,0.01183396545630326,107.14421816403046
1942,0.058009661477128896,0.043739227212541296,50.49323863105383
1943,0.07151309318225571,0.0534541283412346,47.00533009401988
1944,0.0897628694007695,0.03850596035661705,115.0287778970087
1945,0.1290528323640827,0.022919763967850247,115.18373204802629
1946,0.04077196832514331,0.03236904490458419,69.82299609703477
1947,0.03286085136539244,0.019873799946213237,66.61028683104087
1948,0.08607073062205728,0.024142949690421855,103.7969249089947
1949,0.1035300771699919,0.04099715753131787,93.82198205799796
1950,0.0708128682215348,0.040374307332677536,81.05649377999362
1951,0.08766821748109327,0.05904056984220945,66.83885060704779
1952,0.19224941243531618,0.01013844594269056,201.29633186699357
1953,0.06887573046455071,0.036158968990475264,84.5718528109137
1954,0.04456733381177189,0.006166791333385125,126.03736222698353
1955,0.1578362576722656,0.03907396518293996,104.09528425498866
1956,0.07166081151731468,0.009750735932514841,115.07787980302237
1957,0.04795237455934229,0.002886230978131238,125.49284726497717
1958,0.023428506910183406,0.017678261706912397,71.6113907879917
1959,0.07806864810762545,0.06624666018695836,55.20129401702434
1960,0.10421655396215407,0.03589318120735522,146.52953375596553
1961,0.0060507105347150335,-0.007607979432600898,110.0428872150369
1962,0.10067106045366134,0.02713649318652905,108.77647772501223
1963,-0.02472040499406877,-0.02472040499406877,70.79175112792291
1964,0.03943006182242382,0.0317183553092926,83.67273571004625
1965,0.14793449651023793,0.05754848677986032,91.05645220493898
1966,0.02127263248891127,0.013699878675095293,73.07894719997421
1967,0.08986449484430478,0.04454416137153778,111.42514542897698
1968,0.11350233227876787,0.0978158240249479,53.56564404000528
1969,0.07085293331112409,0.04494969516507512,68.35534842603374
1970,0.07450785299847025,0.04597232675912359,62.52591887197923
1971,0.02011677642446119,0.02011677642446119,22.912063395022415
1972,0.027295680261244345,0.016361550469463776,47.03464271791745
1973,0.03247977713822783,0.01626728766451993,65.88517705199774
1974,0.036195738126304916,0.03160371377280517,40.74186270509381
1975,0.02769264990191985,-0.0047336772935135,100.56695537897758
1976,0.0528094487427101,0.029655105469577805,73.05304347991478
1977,0.10742537112095453,0.10742537112095453,14.604260279913433
1978,0.011115029965183659,0.003898139518759277,85.3869443370495
1979,0.09277725239824798,0.051493813825584614,67.01008049002849
1980,-0.0097744141962314,-0.020747953503070155,110.4271517220186
1981,0.028312895522330416,0.019993015268456277,80.78544054797385
1982,0.017334996612897197,0.0014816136321810554,104.41021874907892
1983,-0.00985549328951357,-0.027673409821814904,152.51570897200145
1984,0.08083451991445073,0.012908421590769421,138.2772145930212
1985,0.021713878782373443,0.021713878782373443,17.692148573929444
1986,0.06906007231245417,0.015823639086137615,105.44006655807607
1987,0.08673435175657285,0.053791968069839845,78.75087129103485
1988,0.06861760819781745,-0.00787121466191061,186.73823299701326
1989,0.039489612112369475,0.039489612112369475,22.212387961917557
1990,0.12149428314611561,0.07792508905824069,76.89013800106477
1991,0.12428365274252032,0.06687030636004522,80.0021144360071
1992,0.03394168173040599,0.011285634529681352,103.7799851250602
1993,0.09550838491196174,0.03448269468461416,107.59322273894213
1994,0.07888328937206375,0.07888328937206375,13.214344713953324
1995,0.033570378760488406,0.01388984733476791,75.60139649605844
1996,0.043789467350756374,0.010118285488488062,122.23072645394132
1997,0.022393755689595396,0.011521660494948063,95.17673962097615
1998,0.031293380928126224,0.022194792556798716,57.936338862986304
1999,0.023062705102899997,0.023062705102899997,14.663275609957054


==> data/warmstart_plot_data_100/1000_online_network.csv <==
,first_lb,best_lb,total_time
1600,0.01901729446698678,0.01901729446698678,18.05764228804037
1601,0.015216998717545912,0.015216998717545912,15.750943972961977
1602,0.05966906948757592,-0.0005186671194281262,122.85183315700851
1603,0.021890472092904782,0.018051539862172963,62.623345760046504
1604,0.030285031209477318,0.018444209535218796,82.57398191199172
1605,-0.01725692463130619,-0.02809251574015706,112.29825539398007
1606,0.016209207691556267,0.011236149584202193,63.73946501198225
1607,0.012206119110979234,0.0008783902638838747,79.99433927505743
1608,0.027889369430040917,0.013354859642059165,95.9436435198877
1609,0.00017460905263116017,-0.00921665374711518,98.07978319504764
1610,0.02481192547057315,0.01873544121964021,96.06856144301128
1611,0.019001829800201063,0.019001829800201063,19.19193368696142
1612,0.02450143580486819,0.02450143580486819,18.973587126936764
1613,0.07193905248585226,0.0075253526593841765,169.01074710593093
1614,-0.01939891566071215,-0.028016050841940327,103.67953226994723
1615,0.08649626414067202,0.03230812193198274,88.97963097295724
1616,0.0636310703021897,0.017503905735387564,113.75971319107339
1617,0.04224850508655068,0.04224850508655068,21.04572295001708
1618,0.03658844426357879,0.032447992757390416,65.76905443100259
1619,0.07404291030135203,0.054000137112208406,63.513350210967474
1620,0.018294834408133377,0.001768686097704485,110.79421503795311
1621,0.018701699506660598,0.01023733280303979,76.15355606900994
1622,0.04492613377853337,0.041455858240287025,66.6312772820238
1623,0.05523760833488062,0.027196199134775594,79.80930555099621
1624,0.010053531094939241,-0.0031413894312273785,101.1816707450198
1625,0.01186328932288489,0.0082948365785074,73.93677951104473
1626,0.06803603004349544,0.03165679912640394,97.81606696697418
1627,0.06716684443602981,0.05326679132213247,64.79291359102353
1628,-0.028604775531661433,-0.037137729550022314,132.87133005901705
1629,0.030953960664951853,0.015312838524571465,72.91934902209323
1630,0.02465474153861791,0.020537414667589498,70.34609110699967
1631,0.031003509025640502,0.031003509025640502,18.252303000888787
1632,0.008527702872398976,0.008527702872398976,21.878220043028705
1633,0.03740641790474109,0.014034002246464311,84.34069181710947
1634,0.019380777060782776,0.015721299709632885,53.15446472610347
1635,0.011176653017129288,0.011176653017129288,18.193847798975185
1636,-0.0059912883681092054,-0.0059912883681092054,21.09516252100002
1637,0.058946723799861225,0.007370958722861021,104.16032904502936
1638,0.007741818859002393,-0.006317449534347348,100.26576914999168
1639,0.032189607995276176,0.01541171149071055,118.61480936000589
1640,0.02909704276059434,0.02909704276059434,14.458846525056288
1641,0.02434797919033394,0.001827926160451752,111.2133309149649
1642,0.027066737989050873,0.02130712248607738,56.386569972964935
1643,0.02247256205357337,0.02247256205357337,16.88156048406381
1644,0.00908997032154115,0.006675446873901793,76.8458793379832
1645,0.017385882614042364,0.006366174163648615,105.75177401292603
1646,0.0353665846370513,0.01612231639814353,97.71011437103152
1647,0.05457927639922979,0.0404493968762373,50.63678079098463
1648,0.010210792848047155,0.010210792848047155,19.34062769205775
1649,0.04153971436252546,0.04153971436252546,18.114991322043352
1650,0.014119530880089673,0.008889774139673309,55.154009432997555
1651,0.029961238729257544,0.029961238729257544,16.93856614199467
1652,0.022110761132098623,0.01098654253767215,83.59324125305284
1653,0.03239895178391893,0.02684942353331994,61.71640071994625
1654,0.03843366485060921,-0.0006405470870757951,102.42768202407751
1655,0.012328331010994502,0.012328331010994502,17.408926728996448
1656,0.0557815226067032,0.03994072704916386,75.47384901496116
1657,0.027482288155851395,0.01931840203668649,66.53457589098252
1658,0.02963954571705736,0.01797273923444517,68.54435723205097
1659,0.017995192778452983,0.017995192778452983,17.83084952889476
1660,-0.0032785967140513106,-0.021636985298487222,92.55521749495529
1661,0.03856553462261783,0.0026875383714526613,111.60460028192028
1662,0.015485817492733787,0.011792480987851203,70.36331634200178
1663,-0.014818273818957594,-0.027784601144829814,98.22322302300017
1664,0.01955715561966735,0.010584880250878838,70.37508603802416
1665,0.029141153905153153,0.02055229967324783,64.7765592780197
1666,0.019192930074534528,0.007526381488948949,89.7480886860285
1667,0.09492222611800187,0.034324160677781386,91.53435244807042
1668,0.007939666660140858,0.007939666660140858,16.67851119406987
1669,0.015447297102371752,0.015447297102371752,17.602252174983732
1670,0.03921994379668325,0.03287644616648136,50.30367490998469
1671,0.07838759438813792,0.027938980278152354,99.35288464196492
1672,0.024321620652142252,0.02008225032337434,45.06223015894648
1673,0.051509479865688865,0.03036084730189237,88.5636850510491
1674,0.012054089850007476,0.012054089850007476,14.814159677014686
1675,-0.014069065352386506,-0.021800877596804727,77.3823809089372
1676,0.029867760110886394,0.029867760110886394,18.682997966068797
1677,0.022419007082365588,0.022419007082365588,17.491696181008592
1678,0.04053281063198317,0.03584320128824204,68.9068501710426
1679,0.02276464353152459,0.02276464353152459,19.65669379697647
1680,-0.005695104552795089,-0.005695104552795089,21.875335549004376
1681,0.016561676773052855,0.013597473906000607,58.259357656002976
1682,0.05255498218018391,0.003809591408792884,98.58341237402055
1683,-0.02825873308873064,-0.0382710217115333,109.91673848591745
1684,0.049195410835394665,0.03117500825596555,91.72001571499277
1685,0.015543021770044052,0.015543021770044052,17.114364018081687
1686,0.0328221942644932,0.02525688751632086,66.11940468102694
1687,0.019925866166819052,0.019925866166819052,17.193563568987884
1688,0.014425743736586508,-0.020273550149400996,111.38345164596103
1689,0.025712263220830478,0.014954828654277743,100.56254235107917
1690,0.014844311814859158,0.014844311814859158,17.88377290801145
1691,0.01307876850217579,0.01307876850217579,17.103348899050616
1692,0.00467999973232005,8.780391337356635e-05,86.95515780802816
1693,0.01313273740965068,0.006392461646255365,81.61429241497535
1694,0.013834192506063738,0.013834192506063738,15.52751074905973
1695,0.016991824884859084,0.016991824884859084,16.145107938093133
1696,0.041292874698199596,0.025675281071941218,96.8613080260111
1697,0.03561249773618999,0.008049156369736325,128.47358774999157
1698,0.020212078337752615,0.015520225796776931,65.35190694301855
1699,0.024554567280133797,0.024554567280133797,15.368680095067248


==> data/warmstart_plot_data_100/200_forst.csv <==
,first_lb,best_lb,total_time
200,0.04287348497134231,0.02125025380192005,30.734517963021062
201,0.0950385090426027,0.014599707016029232,53.17722530802712
202,0.025893475434364266,0.01731524036143003,21.334952215082012
203,0.09022800884306262,0.021351044569127182,40.03324380307458
204,0.0901691368891625,0.019875350265887746,44.073274184949696
205,0.0662395187540987,0.024847881736758833,43.61570646404289
206,0.05222925791217598,0.01173302987466747,47.40070664801169
207,0.03936983095670574,0.023574558711042238,30.818479664972983
208,0.04173393203823585,0.022494866665015312,27.876775646931492
209,0.03827362913884938,0.00196400803891975,174.94862348702736
210,0.04442887735569931,0.009805474189582945,58.160502962069586
211,0.05054721233294075,0.027182292677390564,18.499150305986404
212,0.06426304372987182,0.03441912181618313,19.4122368079843
213,0.0469201780514817,0.010942006182412171,45.4822569899261
214,0.03659894453254854,0.029601321203174998,18.881942442967556
215,0.04035477960670137,0.04035477960670137,3.713923331000842
216,0.11535553620548264,0.024212569309657733,32.947521814960055
217,0.03968623081214099,0.022666586618295126,19.406987441005185
218,0.03499979923592238,0.018099226339989092,26.27022962202318
219,0.13543528626257284,0.015298158971694849,81.12624824000522
220,0.035680845798516145,0.0237337708093198,17.452844960964285
221,0.05494935572449019,0.025042709581603758,27.71394796599634
222,0.04200507046461096,0.022981484889749736,33.150138346944004
223,0.03543930751761201,0.01455330245993421,42.986188500071876
224,0.11804502808634527,0.07170782853804496,22.736076058936305
225,0.0653808438287567,0.013589082719879143,35.01094444002956
226,0.055049000174337503,0.01371610019468084,94.17979846498929
227,0.03997109551370485,0.025195237391418313,24.151104377931915
228,0.027775070568902105,0.027775070568902105,3.9712893799878657
229,0.09932876830188013,0.017969613893446805,44.300849627004936
230,0.06899067582002999,0.0063117816515228025,52.602350051980466
231,0.029735391919498307,0.007113192081746667,47.63359186099842
232,0.04087228916690583,0.02452158878077542,28.121849603019655
233,0.04918905377037569,0.024243516300124432,22.475253954995424
234,0.03612416016716639,0.03392708817250888,9.342213000985794
235,0.049303401330210314,0.049303401330210314,3.7160120820626616
236,0.03568520815942817,0.018477285294283736,38.39392285596114
237,0.03795196991899445,0.03507670348831414,9.670719054993242
238,0.048460646955957476,0.027603362535248775,33.61369517899584
239,0.07254533340369647,0.02137277591887579,43.04010147799272
240,0.06934565439030667,0.01778920883620946,63.73146406898741
241,0.04326511233294614,0.021943840829555094,23.211440804996528
242,0.05026406153859702,0.02936268684774471,18.19321260403376
243,0.03633465367945395,-0.005433452196543143,219.40951476001646
244,0.04218306731902782,0.04218306731902782,3.605661376961507
245,0.02449750887476033,0.014402689525626806,28.707102305954322
246,0.025878098313013114,0.009774532651191421,52.132363495999016
247,0.023911009663356873,0.023911009663356873,4.223816306097433
248,0.04152630277779644,-0.0031753737685164445,246.14156587293837
249,0.055695500047305585,0.037360498684995476,18.761739518027753
250,0.07278352993532332,0.04606284056131915,22.400666581001133
251,0.0443770267299795,0.016059404242764714,48.59845127596054
252,0.08721104892575891,0.027713541325285355,53.19301460694987
253,0.044363011111175056,-0.0016091502334181116,63.600509305950254
254,0.054098466749399096,0.02537753051950595,34.698068505036645
255,0.10655914154556113,0.030471077533366385,26.033201053971425
256,0.10405693629833225,0.06154844179689378,13.580199852003716
257,0.08602729851699578,0.033606055990645575,24.76227324292995
258,0.0237143360455357,-0.003225865721282026,149.4094864280196
259,0.04254814057725328,0.01370827871412901,37.78772040409967
260,0.08421720921860877,0.05691387901064179,13.037375287036411
261,0.040729883897017885,0.022302129514633343,27.411588667077012
262,0.05373559019636891,0.028359681271929275,33.19056769099552
263,0.05153681913549977,0.011119612877134838,146.69212960102595
264,0.033598819446698694,0.007427717671005005,52.851960438885726
265,0.07214756639240645,0.0025094627453893237,70.15144136408344
266,0.03194867253729807,0.009903277547706616,51.09382911201101
267,0.05266582792272385,0.035106054656917275,19.437058766023256
268,0.03690585024202914,0.02930399148886082,16.62189149297774
269,0.05997529561842463,0.01873636488729546,34.839473054977134
270,0.07607543071964029,0.026479055047326457,40.62648625206202
271,0.03684109414626479,0.013065803796433812,68.55066422896925
272,0.061943209093784056,0.04748089763790466,11.592196046956815
273,0.04889115941727327,0.04889115941727327,3.7604134710272774
274,0.09812785447720661,0.01467069294202559,48.706063223071396
275,0.04249103612985194,0.03515364442833978,18.30700891709421
276,0.04896866254067241,0.03999084064776058,14.15843107108958
277,0.10201722556464762,0.019667336200464538,40.846993323997594
278,0.046710465600999194,0.009528706489245092,74.9423970138887
279,0.05587582205782717,0.04067318397431477,12.384128169971518
280,0.03727864865930444,0.03727864865930444,4.047318647033535
281,0.056163090050196575,0.02226686864773467,29.49510421906598
282,0.031058804770639714,0.013016967177794528,43.86281802901067
283,0.0899645215629109,-0.005324937584195942,232.59735686704516
284,0.09931915876574841,0.0017019226892510003,77.97794191399589
285,0.054855586110840335,0.0438329351797884,15.162093483028002
286,0.03418034855821504,0.027705758765293156,18.88186095294077
287,0.04988747080447899,0.016934913741546754,38.960988549981266
288,0.04022362216922676,0.032835141379018606,19.05670759093482
289,0.03896575626796346,0.02267006113576257,24.32534378801938
290,0.044190540157414415,0.021596863106871426,27.50834474293515
291,0.043544482505005186,0.03419465043237005,21.55130737903528
292,0.02899218216283945,0.021453523160840808,18.992314760922454
293,0.07750451052612997,0.028972104182311404,30.1469123729039
294,0.042222065625303694,0.033346258029319474,19.75286192004569
295,0.03928394925791449,0.0025427258343633046,182.4508538490627
296,0.04801510536857329,-0.010374469922571558,88.22751417197287
297,0.09484501323230454,0.03391894101141602,30.229598158970475
298,0.0780706424666745,0.011675652625988669,56.34712346503511
299,0.14927496699248666,0.04577165324498625,32.106554361991584


==> data/warmstart_plot_data_100/200_lpr.csv <==
,first_lb,best_lb,total_time
400,0.09833600471594865,0.04479158828435304,21.541119888075627
401,0.09303931330001586,0.019637788759674087,37.93453175004106
402,0.07301075497329464,0.01217600227122326,51.82399970898405
403,0.1276784075018839,0.016780433032841865,51.992706416058354
404,0.13401235666393388,0.06728556248668624,23.406217826064676
405,0.1902217629222877,0.013317400306689169,55.969509946065955
406,0.05867190364353405,0.012516834869604667,40.160407698946074
407,0.09279607781850539,0.020199655145607773,41.11576934403274
408,0.1300972296933338,0.008731700539604368,61.30780000297818
409,0.2188708478145408,0.0019640535267416437,195.41757785296068
410,0.12855540203209045,0.01586573454452872,45.279322486021556
411,0.10083866051372856,0.048035875771930685,24.778715328895487
412,0.10826823709799993,0.043675213578358324,26.948892722954042
413,0.16811895323693873,0.008622020517750687,109.90997630194761
414,0.1837349297872567,0.01754668237874454,66.65194385894574
415,0.08555989584610536,0.017551948865535717,40.31285197590478
416,0.03856887897842256,0.02340594123824042,27.99596933403518
417,0.15296183094641114,0.018464566278073167,59.08706015907228
418,0.16053796068108928,0.00902209892260366,59.535973165067844
419,0.20767021230312313,0.017636049161571996,67.2506782580167
420,0.11282170594666434,0.017131334493348006,52.6559599339962
421,0.09725209947145562,0.010255515688572503,85.54748088202905
422,0.18890177104208275,0.005835682263504732,97.27265750605147
423,0.14592432477613504,0.020362403531286613,42.38706704706419
424,0.11459844910020488,0.01876871557378929,39.834131393930875
425,0.12483414156929545,0.016393801191800526,44.341052629984915
426,0.2078463443375885,0.02294382003579252,42.20812848303467
427,0.17538055964741392,0.026840367483399203,40.19038111891132
428,0.08310460607598236,0.015168938219876414,55.01566656003706
429,0.07078943207126012,0.01302090284324935,43.91585205704905
430,0.08099590894606132,0.01021432386054327,52.61797425302211
431,0.11917294155799919,0.016716408784821193,35.09266723704059
432,0.16477465947323694,0.010092675688757349,52.44723824004177
433,0.07361736505412592,0.02512613976615982,24.61704880394973
434,0.0292199305369957,0.025156277633591607,13.865981796989217
435,0.1357729786975227,0.020410315706273174,39.43116509495303
436,0.16291717074870035,0.01760775323764833,43.85819804307539
437,0.05184027513664444,0.022829498548161596,26.86461287806742
438,0.12422827989023501,0.009055523446655288,47.748018190963194
439,0.18791723931855106,0.02256912419860967,43.38248427200597
440,0.13429332707170005,0.009611672998554662,53.72798318893183
441,0.16524681843142666,0.01500078395376182,41.45118392293807
442,0.1899646356206959,0.017190781989808612,63.44614402693696
443,0.2175847475654597,-0.005433439502368192,218.7553409609245
444,0.0814041345973564,0.0463332044199309,21.797469808952883
445,0.16773661910869117,0.009286759826511925,77.13667036604602
446,0.1505238047888411,0.012911414409220133,55.2933187650051
447,0.0881125266463591,0.02093580412158002,46.80936117807869
448,0.24488756366384543,-0.0031459280248152728,165.8042579999892
449,0.023117730530468353,0.016356874833797098,16.019665417959914
450,0.20631140977888368,0.015360049314769246,63.036249896045774
451,0.16821027769740746,0.014243063433477159,66.00562741199974
452,0.1731989937160948,0.0008161965684251209,230.49237844196614
453,0.13269052410473023,-0.0029073515953220133,70.67589865601622
454,0.0708671682020475,0.009941911287531616,48.274236398981884
455,0.08427704483434753,0.022084853250337516,38.84484862501267
456,0.056656959234940234,0.015259369527911433,46.66850714990869
457,0.09527520876832762,0.025673327372274356,38.42219535901677
458,0.20505409157529922,-0.0032315186301915015,244.98606493894476
459,0.19135167345009038,0.0077341611301533705,62.18342105101328
460,0.071304824828994,0.042069545937665806,23.851058502914384
461,0.0910931350733168,0.011051899929443096,66.61661135195754
462,0.15945218057408123,0.02152465733313541,42.073764371918514
463,0.19263489967616357,0.01111961524812106,157.1022217210848
464,0.18748509802136518,0.007822528444045043,71.40135586902034
465,0.20288134415668577,0.0005150368557260474,81.00582028611097
466,0.14633896994858456,0.02792339868339552,28.821050100959837
467,0.11059704623231784,0.019996273777273407,35.34286464401521
468,0.1537361293440649,0.020274597721311155,38.02549410506617
469,0.1385407440094655,0.03443799730228542,39.24978812097106
470,0.13479439026560172,0.01069297454576183,63.79852610104717
471,0.16110829076287494,0.021231724115952783,60.66427186096553
472,0.13645751385502303,0.012574000901966576,51.38719979801681
473,0.09669852468965907,0.03645918401013019,27.125283105066046
474,0.08923368075815571,0.0574008310202292,25.811224273988046
475,0.043495847203562144,0.03782525805562099,13.623763119918294
476,0.07685405719627754,0.015394948582305132,37.932757003000006
477,0.15156516709114357,0.015509330015143602,53.67443982500117
478,0.17262961461953305,0.00978079367566024,72.67293763603084
479,0.14880851154204844,0.018173008600195262,49.23390631598886
480,0.11254481741315567,0.019233468140080527,42.971542885992676
481,0.031991088531760595,0.020062198042253617,19.11978969804477
482,0.1329786795407137,0.017217738875697535,50.590456350008026
483,0.20783060351313537,-0.0041735921785962474,95.22131610894576
484,0.14912896084543636,0.0006041000080668606,83.71297688700724
485,0.09037581506497369,0.013543388842456098,49.90818031702656
486,0.0776175477936267,0.0364333681866308,36.74703280895483
487,0.17030184771648116,0.0029463334296272498,65.14044752705377
488,0.14393974243902666,0.017808021599675,45.859787710011005
489,0.20458800666907934,0.018882430745948132,54.49173842999153
490,0.08471713350461192,0.023666819380164572,36.066754441009834
491,0.1838141674732675,0.013913009233106814,73.92444430699106
492,0.1688040880481877,0.018147116024727745,48.215646633994766
493,0.07176255467499913,0.03139991762597877,27.398492158041336
494,0.18472352998273642,0.010363294421895406,172.43345226207748
495,0.16949506287887048,0.0025880878670824976,188.26694579201285
496,0.14239078058718202,-0.00848017311442714,81.9894953899784
497,0.15817754976341103,0.028342526209278563,44.582473178976215
498,0.12391652060943917,0.013101008145547433,50.82075347495265
499,0.1418445776931577,0.010304894123521986,73.07830410904717


==> data/warmstart_plot_data_100/200_nearest.csv <==
,first_lb,best_lb,total_time
300,0.027450287156281852,0.02475150433998509,11.648050772026181
301,0.08691254015485403,0.04790914443592972,21.424810365890153
302,0.02221451519674205,0.01155058196716789,27.58396865206305
303,0.054812215986544864,0.02434152344878479,27.792161869001575
304,0.06150066821907435,0.028043544619320602,29.90298073401209
305,0.04322645977705318,0.03750448447353737,17.12854563293513
306,0.021501315409357923,0.01877154382568571,12.317951341974549
307,0.021316882082342187,0.021316882082342187,5.321015004999936
308,0.024285572618470645,0.016460000975382267,23.475803761044517
309,0.022267821816133977,0.007274787109139189,43.1536735460395
310,0.02639955788228044,0.010665635336588838,42.47637193207629
311,0.042877546847553884,0.02948556076329443,15.804562681005336
312,0.06011408527550691,0.048127927597229725,11.164964076015167
313,0.051284047824680296,0.011122710354412342,44.56657058605924
314,0.028035954905334618,0.025729140002227223,19.450027897953987
315,0.045115933324204514,0.030201805365057587,13.807345259003341
316,0.02988374602766009,0.025538917688568776,10.26722628599964
317,0.034060376196266874,0.02821045168613195,11.162195150041953
318,0.06172178591813661,0.03542767280129336,36.380626250989735
319,0.11917365296291049,0.016738262446610436,68.53169020405039
320,0.03585764428131901,0.018535721680091276,36.207208607927896
321,0.06159863146951683,0.02970501583218102,23.79804755107034
322,0.04057147975882365,0.02241664039517223,41.77376179699786
323,0.01621525206520708,0.012658426599760164,17.619908723048866
324,0.041362685187825154,0.024723281949943613,32.54874868807383
325,0.019325343791449293,0.01718767315552259,14.040952704031952
326,0.024100669772392898,0.015167810299537933,38.20854394696653
327,0.02855370096760402,0.020195130574152762,20.267417473020032
328,0.018768724730319847,0.016371786467503244,12.856414976064116
329,0.06943715410481603,0.05137093352957938,22.67763631499838
330,0.01377126889570268,0.007376764897134796,20.338568825041875
331,0.015078918642679278,0.004939888823184685,37.77526492800098
332,0.07470054216673944,0.004186901779946872,77.65277375804726
333,0.03407045186623944,0.02319532807260252,10.919586100964807
334,0.05226255782276667,0.04464829158001281,14.760272215004079
335,0.08946570082365592,0.03411489521739955,27.687863682978787
336,0.03910436268519997,0.03216151501793385,26.833534876001067
337,0.029528202550443836,0.027434143335362923,10.569272706052288
338,0.03164299169926663,0.02522233670565349,17.259477862040512
339,0.02794266162364427,0.013884155316412773,42.094443567912094
340,0.04209026356076755,0.015605224365858716,43.40064716699999
341,0.018769413889378177,0.018769413889378177,4.941340709920041
342,0.03117716013640514,0.01364444601678139,166.5412286130013
343,0.0023653087044177763,-0.0023652963612189604,39.79112799593713
344,0.03497314049284165,0.03497314049284165,3.755262127961032
345,0.022566918104506593,0.01412808851416054,25.166901189018972
346,0.019713345579248615,0.012297378079473316,36.40514386899304
347,0.021433937700508603,0.021433937700508603,4.43049361393787
348,0.03179092214470837,0.004919208147690616,38.91954753897153
349,0.02346174994384213,0.021993167454777123,9.327018629061058
350,0.06395966009424923,0.046686945471003855,29.282723415992223
351,0.03447194196472172,0.026770029353054028,22.355254433932714
352,0.08013261753516554,0.05589296566791667,30.252018516068347
353,0.004078614629055107,0.001630720015739966,18.558695326093584
354,0.02983475011153935,0.02455417460000927,14.604681901982985
355,0.05206783004949747,0.0369730417471621,19.215271104942076
356,0.08071601638554297,0.021422041246541273,44.11756832303945
357,0.03558375994010994,0.02053854578294593,32.972489522071555
358,0.038732021894311165,-0.0032315244165025173,233.76288974797353
359,0.04519974335466434,0.005459077955451317,70.60047204291914
360,0.07256314049442254,0.04177187732786466,17.28688166104257
361,0.03176090662300895,0.02439826663440488,14.132566010928713
362,0.030486306659892663,0.020716544494726825,37.08157061308157
363,0.026399964872597863,0.021578209769894243,18.345845272997394
364,0.0210223280762338,0.01216752870974431,24.11124929401558
365,0.036766833409060604,0.0165856364808426,37.720423629973084
366,0.05555901464890978,0.008793622784821176,51.228331746999174
367,0.03478694567033854,0.03265785415950774,7.726519742980599
368,0.025102644878363178,0.02107239021800749,13.263225357048213
369,0.05619822963561856,0.012540820751312477,55.21667228406295
370,0.04800199758373635,0.014944497847238314,49.77415617892984
371,0.02443202019231822,0.01298970668032513,70.23984612396453
372,0.05938653381612992,0.015134742749483562,46.768733058008365
373,0.05189382950820422,0.05189382950820422,3.9216693820199
374,0.040329132461624694,0.018889157314663136,31.731802792055532
375,0.0319233314169813,0.0319233314169813,3.2249827440828085
376,0.057569324865423536,0.04321068204637955,17.102686632890254
377,0.08023718365981052,0.01497545566220786,49.88040871801786
378,0.02220832685485709,0.00817334247979696,172.27760641195346
379,0.04278490514997766,0.03231924028069996,17.448024937068112
380,0.03481673384328109,0.022071982529539732,30.63690584897995
381,0.05127374902620651,0.046105326627286454,9.499614043044858
382,0.020853795099151622,0.01723276154334666,13.63451135798823
383,0.010787877664571793,-0.002340725948987566,52.67167346004862
384,0.04402577042963237,0.006359183956892764,48.96142523898743
385,0.04220526098133407,0.03692683114816449,10.921057587023824
386,0.04137714833992709,0.029033038376543887,28.51392509008292
387,0.03628735868206434,0.008337396115666402,50.00752893707249
388,0.05190394293784669,0.03202303243871615,32.27964628196787
389,0.03847133066870407,0.015125913826940316,64.39542428194545
390,0.03274077239324825,0.017373854148295235,20.23865699104499
391,0.03189647985744299,0.027770111382738914,17.266899171983823
392,0.022459513417749318,0.01843575244656783,18.444119927939028
393,0.08063258179116796,0.04073819466734154,20.316718031070195
394,0.03045205839273234,0.019338926499690774,36.293281674035825
395,0.01183374230286456,0.0025427248445274767,180.61856269696727
396,0.007723661702708096,-0.007151505035794738,45.59641989890952
397,0.06214485929596133,0.03763936585739137,18.013980429968797
398,0.0881670169144367,0.04621084905389059,29.547557253041305
399,0.1182979531611689,0.03339711392709469,24.206330363987945


==> data/warmstart_plot_data_100/200_oneline_network.csv <==
,first_lb,best_lb,total_time
0,0.04013686363968257,0.035480158598160345,14.952204857952893
1,0.049919446209176904,0.03082707496984847,22.37026131397579
2,0.034722449644669494,0.009218599574876672,52.24839882797096
3,0.034329309621651774,0.02166471761974449,24.663327952031977
4,0.05215681621685714,0.042396410003549156,21.610609191004187
5,0.0240281184148575,0.018052289978383148,22.361101052956656
6,0.039589905354767176,0.0353613392604671,12.906283764983527
7,0.029411639578446405,0.021889070838369166,27.22351894492749
8,0.04366580973222124,0.019757960190706674,28.371757806977257
9,0.04743769941773801,0.00196296638250747,170.12625221302733
10,0.04133729782214299,0.01195656539638605,55.03007208195049
11,0.024259801512920412,0.024259801512920412,3.4897089189616963
12,0.05378246670773066,0.04984216830506294,7.416079482994974
13,0.029773504267332086,0.020536845291021937,30.87388050102163
14,0.03242158971407264,0.022101649905436494,45.12987929000519
15,0.028001349270741476,0.024098169917263934,10.630458072992042
16,0.08975639804418468,0.05747724031372042,18.268884764052927
17,0.04362534305365126,0.034262734030524614,7.423653327045031
18,0.041714081137435376,0.008535086540223922,53.555280735949054
19,0.16131029348811532,0.020627480654835263,52.427592321066186
20,0.041106345382441525,0.035015995773686456,16.73557917191647
21,0.02697165163648572,0.01749047123881909,28.82068958703894
22,0.024180934315220032,0.005473959909917851,190.54853301192634
23,0.03841021702772941,0.033663606489284126,18.208322152029723
24,0.03780933765130659,0.023135065968200277,28.593385851942003
25,0.0936303384361297,0.01662582499805388,32.97437833203003
26,0.048754351218263846,0.034471256100632244,24.891036465996876
27,0.029180815990082425,0.018365438642163043,39.62398455105722
28,0.04242129977032673,0.03693952258673218,17.43559320201166
29,0.12764383346377248,0.019943006025897526,36.383730333065614
30,0.043468263717357916,0.0038259421519923204,72.6960700310301
31,0.10542401657574597,0.003132459021225537,79.3478208759334
32,0.033379666163818725,0.01739983097798806,28.872555471025407
33,0.02940974429721316,0.023680394576790165,11.267174484906718
34,0.03228074123021077,0.02701988247130793,9.614937977981754
35,0.028532304383191785,0.028532304383191785,4.025048742070794
36,0.08458839930766945,0.02453359788985416,48.48221693106461
37,0.09317975392985979,0.05044397270405045,19.850213475059718
38,0.07077187706565295,0.010054762365501489,45.074497391004115
39,0.029430993321406498,0.01781505373231463,31.5940451589413
40,0.06599706554688696,0.029107139736203446,31.63825070403982
41,0.07172863458628782,0.01298171717975369,32.976532286033034
42,0.06046756460399243,0.04642828496070719,27.653257174999453
43,0.014937617535134187,-0.005433453701888855,209.69324078597128
44,0.0357410937074865,0.0357410937074865,3.486619140021503
45,0.03557253621799696,0.013434560006461194,54.88233735098038
46,0.023194297644844902,0.01949452676819266,16.141536795999855
47,0.04433979682990942,0.04204566485743051,13.132532609044574
48,0.04578897324664669,0.002513691978583721,73.71026923903264
49,0.04211872214495864,0.03667209322931933,13.063233409076929
50,0.0577757608948631,0.01712260448473062,55.90537532302551
51,0.038709067701520355,0.021904490767465874,17.50061344495043
52,0.09432432908449556,0.0012934047715627442,100.26527165900916
53,0.05606551723277717,0.005345856039752846,31.68166774895508
54,0.06573262758271647,0.010807887024196461,40.96078518696595
55,0.056141626546720697,0.050453418231490355,12.841642825049348
56,0.047228493686237064,0.032346244010449686,21.22626984899398
57,0.05141486404511154,0.029038490988461913,42.27402621007059
58,0.02079732119476447,0.013893047811014698,20.536947416956536
59,0.020794716093868078,0.009769170780746234,30.556613955064677
60,0.06187118439395062,0.04202683458268709,16.50354512198828
61,0.07172463095495679,0.011610976342320972,54.47324205096811
62,0.02332822549278596,0.019255473526653955,20.239408320048824
63,0.03442804456467632,0.021719676800212376,22.064065512968227
64,0.026100568466958803,0.019841046219199368,19.44830989500042
65,0.05311209789704902,0.01074773094922697,57.29490113002248
66,0.043228191835927916,0.005878852627222776,87.26817721698899
67,0.02812973707682282,0.018483242101453037,14.830976685043424
68,0.029256582121911952,0.029256582121911952,4.297889807028696
69,0.026883627374218972,0.023010162578909234,13.772130620083772
70,0.12152109751952507,0.015937128363784445,50.30706010002177
71,0.0327723874583781,0.019909263863001462,54.451545406947844
72,0.0347564479721393,0.027451378749490978,15.552078470936976
73,0.031463548685012804,0.014061199189183296,78.87270383303985
74,0.11583233011907487,0.023665292976224408,38.37238419498317
75,0.06004349939429224,0.04981271684882319,14.067831568070687
76,0.06637123521490018,0.027615700212366562,17.37659170909319
77,0.05221196004524122,0.044549478619102,11.686249239952303
78,0.020739582331729376,0.012995872341578228,38.68575112009421
79,0.027226130696230717,0.023739266018821377,12.831235130084679
80,0.05154329584076047,0.023001945262040555,47.08080917003099
81,0.03662788040451945,0.03662788040451945,3.168495451915078
82,0.02031841675202446,0.014700383919609504,26.595083089079708
83,0.011518430183882452,-0.003499467705508397,72.97312043199781
84,0.07852356948362971,0.053896777349218,37.34352523495909
85,0.031562313873360816,0.028375047724848116,10.987262726062909
86,0.030681291439173464,0.024826667693994196,19.01151059998665
87,0.060145447801359754,0.001681540093804932,72.14846206398215
88,0.05956202787946051,0.016741300600017557,33.94673186598811
89,0.028811182375978312,0.01729504865500107,41.79301256407052
90,0.04420774852900948,0.022301607126853192,34.06150925590191
91,0.031602021718636686,0.02738517024778534,16.943008255097084
92,0.025980332025988043,0.022023818818211895,14.063296000938863
93,0.07347480997316562,0.04925014556878716,20.156958914012648
94,0.035937918589720494,0.015710619339040575,61.241847674013115
95,0.05877817399670399,0.006621818133640493,60.18063874100335
96,0.07790573250992139,-0.0006364016827483507,51.574268825002946
97,0.032019335919157066,0.026936660606268637,13.641134592005983
98,0.02861550594556618,0.023826100149945045,16.929066514014266
99,0.06361819057781339,0.010322689795213348,50.90417912101839


==> data/warmstart_plot_data_100/600_forst.csv <==
,first_lb,best_lb,total_time
1000,0.05962579751744536,0.04435166218892158,39.12446878605988
1001,0.06350655582498398,0.02944360844034586,57.129722136072814
1002,0.07649353016099657,0.024523381897421058,52.62335876200814
1003,0.07593328616627425,0.03042165155889737,80.96835148800164
1004,0.024267971205116184,0.011657837266184516,53.785550724947825
1005,0.026260495868420303,0.010258615449756052,66.30835692503024
1006,0.11432692087434428,0.036072816033425624,73.82096783700399
1007,0.05229012630986526,0.03256859032271406,53.10487066092901
1008,0.057468735261519466,0.048518406235591574,27.940982699976303
1009,0.08123770839355277,0.06684738500937762,39.16279142803978
1010,0.034311536933226375,0.034311536933226375,8.64488395897206
1011,0.14381289490223828,0.027910002512349888,90.95446621894371
1012,0.0365570060289842,0.022700899502524997,59.39834074291866
1013,0.043435510708806704,0.03466640485268595,38.41644776798785
1014,0.06279020458331092,0.05186500190141615,27.117892330978066
1015,0.06437930559101225,0.027449138221699344,59.69758823805023
1016,0.0751890001304371,0.027693468719301353,68.47187292308081
1017,0.05312367912325553,0.042796154764882154,32.62317540100776
1018,0.05703726691571585,0.036625443423511025,48.038096113014035
1019,0.06522056051836733,0.014781799688171624,69.60805062402505
1020,0.08988209422107468,0.0252865218697524,80.9341019289568
1021,0.08955739712019359,0.07526375275880874,34.605153389973566
1022,0.028625028388630524,0.01044533583819757,85.2471395659959
1023,0.07039148135822837,0.01491859803249513,92.2930642219726
1024,0.10963662420851936,0.017889161238047062,117.59384411503561
1025,0.06902903448383263,0.0386492904260763,44.764279126073234
1026,0.07057721666612568,0.013273673110873881,114.18367900396697
1027,0.10805810205493457,0.07693426009848481,44.749879947979935
1028,0.07728819365845063,0.0656917341293638,32.300634194980375
1029,0.02971912881966999,0.020551822752043016,42.30054136493709
1030,0.06483930004084076,0.029212435084114953,54.18208517401945
1031,0.05612087542860867,0.03218295125474252,48.01799712108914
1032,0.044861250656813435,0.025250854926884815,41.72169473802205
1033,0.031094296162915393,0.014644130277474944,59.18235449795611
1034,0.08273229532358635,0.033730206827395214,53.84656605892815
1035,0.03490032448105643,0.01113177969616563,79.00093989097513
1036,0.039416291785984416,0.039416291785984416,12.622694900957868
1037,0.07545434655344332,0.05902981438865359,33.21878241794184
1038,0.03707430789985747,0.014865866173944512,63.488310378044844
1039,0.09746689173748868,0.03678149369348235,61.56618017295841
1040,0.045314428242053256,0.045314428242053256,12.82465779595077
1041,0.012954836481230556,0.006726917093106936,54.59536406304687
1042,0.0648217153005495,0.049669682017292535,32.17942843295168
1043,0.05319936026799184,0.02468906499877679,65.93638519395608
1044,0.04701604565237701,0.020937861170197938,68.89688585698605
1045,0.06891343299820535,0.02701861672405299,92.46095481701195
1046,0.06758226896505506,0.013424324834266022,90.59819166793022
1047,0.036117075578099164,0.02932492924079972,39.049030144000426
1048,0.02818749457626623,0.01628233608290893,54.27438642596826
1049,0.0623418285742705,0.04957115942690253,35.638635455979966
1050,0.15803567793839451,0.04310166008053239,109.36523396102712
1051,0.05006858478715407,0.022392070514894037,56.199287740979344
1052,0.10084089777977025,0.0068289929995753685,126.41320189891849
1053,0.08088508610952706,0.019370515917027983,70.03476564900484
1054,0.06942798723225799,0.05030925578190442,43.03003761393484
1055,0.04893750083046325,0.024449419129174192,63.74906928301789
1056,0.06313063863494028,0.01213731868841546,103.01401432894636
1057,0.0076029417449393075,-0.008489963349994065,84.3912202710053
1058,0.06719779813645807,0.02740458957443766,64.14047566393856
1059,0.11297426421097549,0.06870378498982806,51.01058470096905
1060,0.04861528453794993,0.02912107681674464,55.39409078808967
1061,0.05715232487002952,0.02861836257675101,53.36594319297001
1062,0.07366301102404667,0.014075542135688696,98.39699141401798
1063,0.07183868734196391,0.03603428502209431,62.622046525008045
1064,0.12500786345377102,0.01735669717413717,91.01098637003452
1065,0.09067098714923487,0.06173159075819869,43.64867896900978
1066,0.04705086948166733,0.030451155921117936,49.685930531006306
1067,0.03200743132845881,0.015176613897463718,56.75652477098629
1068,0.04647481596753544,0.025140590657644565,68.07858160499018
1069,0.03300304445818524,0.025455337848831396,29.893988875090145
1070,0.03927891036322852,0.023635537421584342,48.49220398894977
1071,0.10948650454778186,0.05010715080352461,42.82992116699461
1072,0.04696174622392244,0.028064674502040515,66.47500328894239
1073,0.032062351568677094,0.02364181994620089,34.89069161599036
1074,0.03898328422301838,0.02254381423836619,55.66922959999647
1075,0.02988278438078316,0.017221954471775585,62.09739076695405
1076,0.05023160973786973,0.032908279874779414,47.258029696997255
1077,0.07096358339422143,0.03971452526058885,53.740973278996535
1078,0.049039279480547794,0.0315084109409775,50.37193279201165
1079,0.03498831552607235,0.026715365575298154,26.5612804540433
1080,0.07454889888017692,0.022383866215875663,85.9981656910386
1081,0.08609217931403033,0.03671595283087733,64.18080926896073
1082,0.07847477751888889,0.048890016825592165,54.95496064797044
1083,0.043373878574616755,0.030440549596624806,40.31114471703768
1084,0.06578260586433782,0.03532200651626696,43.441844937973656
1085,0.09402339559249102,0.031160432605320473,52.30673460208345
1086,0.06254551697902408,0.036779976325812154,60.7119504470611
1087,0.024383014966458314,0.015873969905425094,45.25118499901146
1088,0.05604365044301966,0.031161072164893985,50.040628831950016
1089,0.03719796595782289,0.026302155891464743,41.00938191404566
1090,0.04488734596577556,0.04488734596577556,9.509905479033478
1091,0.028013040240097466,0.01975710366478617,39.555249992059544
1092,0.01668475865579749,0.01096721891613742,25.770250214030966
1093,0.06500164737347276,0.06500164737347276,10.639047480071895
1094,0.14117444761150258,0.016409592895544212,107.91809495491907
1095,0.0962709825392889,0.04458587217200794,63.635822670999914
1096,0.05552895052882989,0.045679430028137936,37.50866949302144
1097,0.028078544094030346,0.013875841646850124,42.622606465010904
1098,0.058277463322487934,0.021729446945563897,64.45126036996953
1099,0.07830335068421639,0.03880133984179804,54.58925699908286


==> data/warmstart_plot_data_100/600_lpr.csv <==
,first_lb,best_lb,total_time
1200,0.12978741021794274,0.03125977759078157,90.45307502301876
1201,0.16554284413802423,0.01902487751098952,109.39836108696181
1202,0.15186465458262102,0.02788833008357335,78.09950746304821
1203,0.13019429063537882,0.0023544375833877552,146.561153856921
1204,0.21620189181713223,0.006349583106281008,135.43497431010474
1205,0.1069480813306108,0.010579427914245987,121.19381827802863
1206,0.09436854870848427,0.03907827271024008,75.84102702094242
1207,0.13496869196834166,0.029114959290851096,79.9957934099948
1208,0.03637629460608901,0.02769559762888056,46.708493744023144
1209,0.10041932523256522,0.08993433233088871,44.57810305606108
1210,0.022689702363146762,0.012685483678923106,45.31216580909677
1211,0.09631047227061988,0.04225243371866396,60.015339654055424
1212,0.14157739198573496,0.009937099817943502,135.133674214012
1213,0.10590345384083048,0.01620985788214186,95.57132977200672
1214,0.05626645231112937,0.04455576891625165,49.7714689639397
1215,0.05855097224291592,0.02911339104518247,75.38411415496375
1216,0.09668029373074137,0.034234390519031606,84.9787330830004
1217,0.07967141248271875,0.029655596039310284,58.553668466047384
1218,0.09669492073913123,0.04715584929750404,72.74658689508215
1219,0.04993503283702491,0.011025445249108586,89.18455725791864
1220,0.11410383558832628,-0.0009842274689916292,156.49647769797593
1221,0.11767954516624989,0.03781421532136053,61.488881331984885
1222,0.13048420621651802,0.008834552891682659,126.8026566579938
1223,0.13869344681176263,0.015915169236953068,118.33185421396047
1224,0.12584910084402048,-0.006247289772233735,158.87006101000588
1225,0.10401132598934124,0.008621160472442796,100.26308379508555
1226,0.18556789322182357,0.007362426508338928,129.3283351380378
1227,0.14231657672446402,0.05000180584450901,61.08301875903271
1228,0.08989600824655469,0.08214195535420674,36.1583787369309
1229,0.15820155947998762,0.0014763496855723615,148.59464206791017
1230,0.10356561328316544,0.004821406862108583,110.86505634896457
1231,0.136247519994973,0.027592119432141692,90.4778016731143
1232,0.17874042080207952,0.007297684239079449,140.5530281449901
1233,0.15332127348763358,0.01762756417982078,101.37459007103462
1234,0.11698828437269115,0.08012761392744837,56.67939438193571
1235,0.14653532593939977,0.004527844807962302,138.50760508992244
1236,0.16911480849714497,0.019434558846141103,94.7313088090159
1237,0.1050587618235345,0.05551182666028912,71.43017478694674
1238,0.0962684184845789,0.01590965408645536,83.48730454198085
1239,0.1194152252019883,0.10413689196318657,49.59829619002994
1240,0.13339540538569147,0.022093496951084455,88.10999493091367
1241,0.23905049840281245,-0.0030765855682613518,201.05199268599972
1242,0.056108275017339025,0.056108275017339025,28.47287611605134
1243,0.18432350345815043,0.029483469684748288,85.42668912000954
1244,0.1163080520852328,0.015177714742861684,97.0527833099477
1245,0.16230251657718442,0.010454085647176072,112.5509888100205
1246,0.10638884746937173,0.026855930995632833,92.3609698980581
1247,0.12406860255259233,0.013139767402982479,103.75123772898223
1248,0.07919659833932467,0.021544893298376708,89.00700474600308
1249,0.17994146172448122,0.02088699506445007,96.66767090500798
1250,0.11916647067978432,0.007927965912898302,106.50857677904423
1251,0.12176418607797755,0.026067663557305977,92.73429824400228
1252,0.1295234200476454,-0.0006024728363634092,149.2112435461022
1253,0.11649827683492156,0.021499471119912288,87.15162898390554
1254,0.18553994060989631,0.0070597477561291705,142.297809737036
1255,0.16604082478452833,0.020390107011371908,104.45149671996478
1256,0.13197249371427067,0.05565072174057552,81.27995754999574
1257,0.2041178086273102,0.011377448041344865,166.12070403399412
1258,0.1945883105089709,0.004675254309573349,134.6462453820277
1259,0.15085244642420215,0.05510644182891801,58.987053410033695
1260,0.1339168606238858,0.010543612203070098,123.93446675105952
1261,0.07425315629461718,0.014788815975508504,66.90468914201483
1262,0.07480754115232467,0.03149177221246083,82.70099380693864
1263,0.17813347189836984,0.003984954379532808,166.79628465196583
1264,0.1645531009125848,0.021801355952733165,80.21273736294825
1265,0.05223726371573033,0.05223726371573033,28.03734393499326
1266,0.05240216338017478,0.019976125131215387,77.28944452397991
1267,0.1531904466589936,0.013419863455440391,98.63696769694798
1268,0.18207255901375427,0.008956670838224315,143.3082559579052
1269,0.023861863364915043,0.023861863364915043,26.807161221047863
1270,0.14248592486378753,0.006975175312684335,126.3976953739766
1271,0.066993726081162,0.04991181482452099,59.21344128099736
1272,0.1862314826624832,0.0012995879422753947,185.01563786703628
1273,0.1269899935897729,0.011877305682475615,100.5747773789335
1274,0.12131339774575695,0.01970471536998513,96.22947387897875
1275,0.14684512372292857,0.01864339398182866,102.46834687900264
1276,0.06951420124986296,0.015245101245813731,89.75472364702728
1277,0.13353418251560262,0.017957247966294353,93.82293213694356
1278,0.09328590719080516,0.010690134456473693,88.97660635097418
1279,0.028019230993772366,0.019345709728037324,46.08889877900947
1280,0.12499265941596331,0.04437662446173656,84.08990318700671
1281,0.08253880957301685,0.06738495017336099,54.661390183027834
1282,0.16304536982378812,0.02125428540112479,82.47141036996618
1283,0.09357316691507941,0.046331803850786515,75.92409297102131
1284,0.12193835363212371,0.03975935555009269,60.22104580095038
1285,0.12942688167006877,0.01660638122808451,112.10305218398571
1286,0.05287023673892756,0.022714513791312282,80.24465363600757
1287,0.10604786096389751,0.010948153645340715,99.51922617596574
1288,0.169475678213373,0.023498418775010233,101.53550097194966
1289,0.144444844422345,0.0190127198027875,95.5770345008932
1290,0.0742688171039477,0.04535890405219161,47.963029563077725
1291,0.11776964586200984,0.017360238460913197,90.84164456895087
1292,0.014425231353494473,0.007591808289431083,43.92328616301529
1293,0.14951598150075188,0.048524402223364585,67.21060237602796
1294,0.125138516519547,0.0312916382013889,87.4916807730915
1295,0.13999430701068205,0.03454928670987499,92.70610258809756
1296,0.06603108832898585,0.026371622813360647,77.4880271279253
1297,0.1252038369341321,0.01470702071146156,90.34324084303807
1298,0.16056609174257402,0.005228310139788097,118.86424764804542
1299,0.12300457213994181,0.03599795936446535,59.28393503499683


==> data/warmstart_plot_data_100/600_nearest.csv <==
,first_lb,best_lb,total_time
1100,0.05103976625007464,0.030364890390403527,53.11487460206263
1101,0.04154338715469052,0.025303181712385655,59.63839435693808
1102,0.10211895414982564,0.014513748515014989,88.16305344202556
1103,0.009501857006076931,0.00014673922955403597,55.91716086596716
1104,0.014342626469655204,0.0044855936880788625,60.33066678000614
1105,0.0020616783463683194,0.0020616783463683194,17.275108259986155
1106,0.08391366220286062,0.038471124374841674,60.674771061050706
1107,0.07699983238891395,0.01604672336466452,90.50460906408262
1108,0.03495044473356516,0.029257000814580644,27.460225388989784
1109,0.05924789105711956,0.04410629100113362,37.66205687599722
1110,0.03635691877751409,0.025159498394951376,28.350931380991824
1111,0.11814641964335423,0.02130769751903932,73.27205851499457
1112,0.07150388429440054,0.03800470516253779,71.24217700504232
1113,0.028635972350372494,0.028635972350372494,12.40818961604964
1114,0.0486263166389479,0.041457679818393635,30.11435596900992
1115,0.03073258889365698,0.026084480709606752,35.270139585016295
1116,0.036907331117147765,0.02838487309810296,43.98250630998518
1117,0.036306567822441994,0.029552843379427284,33.995649297954515
1118,0.037081442476371275,0.022639591547012047,35.39269845094532
1119,0.04485076731885142,0.026277252610598625,48.59379740303848
1120,0.024975040086350105,0.015398703220430666,49.05503273499198
1121,0.051312248178383035,0.0349592324012142,47.20831363403704
1122,0.029416740703512693,0.012205390608848584,87.32036588189658
1123,0.012604003471387848,0.006130871104601434,48.844156691106036
1124,0.05828316847214083,0.025300219604859744,75.2018305909587
1125,0.11016970566226907,0.07014659339335601,43.19629393098876
1126,0.06550722378864572,0.025328046387834077,79.71603961393703
1127,0.11389227164764053,0.056752066758517045,63.2507085269317
1128,0.06903986882038507,0.05960969478387017,31.66297589999158
1129,0.027498782319242025,0.019105990398465764,42.55056278803386
1130,0.040633171465880816,0.019051815299488427,54.86281252105255
1131,0.08131119747786107,0.018982671940405805,60.22428577800747
1132,0.03424211366431935,0.014134306559467541,74.13311870105099
1133,0.028026428293404307,0.016055071035012535,58.7743767889915
1134,0.07593216093017692,0.043400773457724244,53.243346860981546
1135,0.020455252249157,0.009176112124919233,66.99652564397547
1136,0.02314429096970806,0.01706415406124413,41.87001648894511
1137,0.04424357037999113,0.02650477130711599,33.14415055105928
1138,0.021851971770731702,0.017120683763819408,39.20704790903255
1139,0.08855729663466722,0.0769899111646079,33.142117731971666
1140,0.049055288574448755,0.049055288574448755,12.40070114901755
1141,0.007302594091593429,0.00017712391190329707,58.05849640502129
1142,0.04803562364187195,0.03732577847445179,32.40969303599559
1143,0.08306333211273866,0.023315217495428007,83.9296028050594
1144,0.02979107456663006,0.020013554393008077,53.718167273909785
1145,0.06597837820157403,0.04941030861723513,51.75715374702122
1146,0.05254802480293535,0.036947748237578626,50.66805719700642
1147,0.03153249421911965,0.025912178453876084,41.08998397900723
1148,0.02068405782201683,0.02068405782201683,11.558508367976174
1149,0.01962651613649401,0.01962651613649401,12.595816695014946
1150,0.15553173159917882,0.03396477340339696,104.46939258498605
1151,0.015272924415703156,0.004115951078502922,63.23224991199095
1152,0.03910734636809714,0.005758487569169309,77.60200453095604
1153,0.09630077625057284,0.039081507628264414,57.93370941397734
1154,0.08285499661992725,0.039841417425812216,67.39033142209519
1155,0.04460735054957318,0.033360974017375124,59.93769086303655
1156,0.030810117644762085,0.013610767544410853,64.44331411807798
1157,0.007581049540287323,-0.009417203948135108,107.54987687093671
1158,0.04805422911917883,0.02814266024327164,82.00188227393664
1159,0.06782460437004194,0.05216323434259157,38.45692713803146
1160,0.04986669878442222,0.027308076928737744,70.03452888003085
1161,0.0367846704988251,0.028714578549110005,31.22853955300525
1162,0.04726983573231457,0.02204823342020912,69.95449145603925
1163,0.05758311095536609,0.030755297595792645,60.9321348030353
1164,0.09668676727055223,0.020197241183702225,75.98873739806004
1165,0.059031231135015294,0.044641456763547666,30.682718785014004
1166,0.03151934272852738,0.025628922377671854,36.61005917203147
1167,0.034368718953348774,0.026874009858598377,39.39660536299925
1168,0.015217310919742435,0.01062740165411397,43.14536246890202
1169,0.030272232943322614,0.030272232943322614,8.628113043028861
1170,0.011685595790377205,0.004242888975420911,52.87041953008156
1171,0.07653438882823789,0.043893446940742376,39.04326332709752
1172,0.044446090910870505,0.029378440585724624,65.69928497099318
1173,0.052761680869731264,0.044381720961288756,34.657125191995874
1174,0.03384358828862316,0.025825322010287262,44.1443619960919
1175,0.03357899282012252,0.014187367956653225,76.91052276606206
1176,0.027764179808365822,0.021302160921276677,35.182366223074496
1177,0.0607256209066583,0.04964500010309975,40.07407680398319
1178,0.04533865666271355,0.04533865666271355,12.278402058989741
1179,0.019136785326217192,0.015594161018495515,27.505771621945314
1180,0.08278282386279881,0.04748653621117176,70.44254221499432
1181,0.1092147392119681,0.04497719863085465,93.99178790207952
1182,0.12161762635817146,0.023570647965748884,63.98721752304118
1183,0.04876844548835328,0.035028633127518916,38.94036538200453
1184,0.04757469546823097,0.03429065915608367,35.40957046800759
1185,0.051400111225197186,0.028454769697747965,52.97388372803107
1186,0.08050264462614763,0.0480354465759828,62.42327002505772
1187,0.03589395275658588,0.007904468719606275,74.62039370799903
1188,0.06286890051115239,0.05301926833183016,38.09528254508041
1189,0.038361754501086226,0.031075216490885602,39.73254760110285
1190,0.046823418094535614,0.046823418094535614,9.156572795007378
1191,0.041060363993789095,0.027222363293983243,51.29740835900884
1192,0.017368220160103545,0.012223103114670156,26.078439569915645
1193,0.06922780356567462,0.06922780356567462,11.499383733025752
1194,0.13518722797832708,0.015511387358071175,104.68722685799003
1195,0.09573915483149319,0.03420214723435765,76.57309288298711
1196,0.07567443591841927,0.03609875545025979,51.343365581007674
1197,0.02191251781713239,0.004719146433760257,58.85772813798394
1198,0.11442642040335839,0.012896959596155782,70.35820392193273
1199,0.08093213162648873,0.05165975130796147,43.91448582301382


==> data/warmstart_plot_data_100/600_oneline_network.csv <==
,first_lb,best_lb,total_time
800,0.01262033510856956,0.01262033510856956,12.251301614101976
801,0.015610570689748951,0.015610570689748951,15.733941779937595
802,0.019889836892315174,0.019889836892315174,11.074826488038525
803,0.015144994955767498,0.006156578639659805,52.050331689068116
804,0.02072681130749959,0.02072681130749959,13.13979746797122
805,0.03255223089784383,0.022192361994642116,54.08228787302505
806,0.02046686890525794,0.011645723234634284,40.35768018104136
807,0.019430366264362668,0.0112786284874336,57.37043860205449
808,0.07118713712033983,0.04393960737138931,42.43807864806149
809,0.01719489687072872,0.01719489687072872,12.680705300997943
810,0.022548411805151564,0.018506175585014713,30.137522154022008
811,0.059669748522695895,0.04831294717041962,36.383551073027775
812,0.03826984786213458,0.02748205250468509,46.507336882990785
813,0.10720321592838417,0.043590010807367574,64.87764115910977
814,0.03646467077021556,0.03646467077021556,11.226483529084362
815,0.022616006308010625,0.017851223814333243,41.70083115296438
816,0.09340437082276905,0.05513131806445876,73.34725347999483
817,0.05180474365128695,0.04738335057830001,33.90989779296797
818,0.059031167667797035,0.054736408666901784,37.105061601963826
819,0.06712300892208292,0.05421493380176398,42.50970687298104
820,0.010652601242426944,0.010652601242426944,16.253816365962848
821,0.02177300518396396,0.02177300518396396,11.574195284047164
822,0.09512110688092515,0.0184085890810579,147.80969391705003
823,0.024152049789421516,0.01719458655023887,45.69698016101029
824,0.021332447739031136,0.0031816710776154033,78.80252036906313
825,0.02826072587810882,0.020816283523939317,36.22175808995962
826,0.02526714389050487,0.021041671910751687,47.670344999060035
827,0.023230800126217806,0.016460299368246733,40.56682358402759
828,0.02575695087425111,0.02575695087425111,10.723751705954783
829,0.022559877279039076,0.022559877279039076,14.137461908045225
830,0.024433933941732155,0.01733187188504101,43.56435813300777
831,0.016482260671349884,0.013337516453352136,37.08045605290681
832,0.010927599785338324,0.007007847704770199,46.12234429398086
833,0.03279049765017351,0.008073331383636691,61.736251313006505
834,0.016751706346884623,0.016751706346884623,10.822958573000506
835,0.033702466715082355,0.00010395500695009903,106.47286543692462
836,0.016222344037702327,0.012496524806924642,43.25438796705566
837,0.009727362922627759,0.005731028622657196,34.60917373094708
838,0.06025940098414477,0.05194703151302083,39.515633121016435
839,0.01977169436213795,0.015773236887913898,37.11873684695456
840,0.024580972501744305,0.01664113831962422,38.62060482392553
841,0.009617325135537575,0.0017966785581701222,75.35852278710809
842,0.04296937032890893,0.03282047812515254,34.44073710392695
843,0.029833493270151733,0.024112595079472842,40.30983179400209
844,0.06679457530414742,0.02225713613030587,48.05978538503405
845,0.03063558222323281,0.02695161348525336,42.311895159073174
846,0.012887122227266332,0.012887122227266332,13.587836688035168
847,0.06033123344591931,0.03140310646776754,56.07871790998615
848,0.058437098414348285,0.04426712516592765,42.848350991960615
849,0.04603775307164229,0.04603775307164229,11.74461907101795
850,0.03713753055370317,0.026706011643110955,46.58897095604334
851,0.1188431259305573,0.0016444598056885242,103.69068039301783
852,0.02318183112712006,0.005523015985239989,78.63654891296756
853,0.014183395756776854,0.007501892806390861,37.98108090099413
854,0.026150190158117724,0.020214938737654526,44.10864927689545
855,0.019582730513316455,0.009140221777465896,87.96342470298987
856,0.050362843122211856,0.03200567156136909,65.75904485501815
857,0.012857766872174952,-0.006672533295582595,80.22569115704391
858,0.012831570885768554,0.005375668355834441,68.73478347703349
859,0.025824896173817145,0.025824896173817145,12.662489032023586
860,0.06116893724484947,0.02609121880792332,69.27948537189513
861,0.03212570950740697,0.03212570950740697,10.82657701394055
862,0.02794646621139634,0.02794646621139634,14.003766999929212
863,0.019938894140430305,0.015595357618990703,48.80640618503094
864,0.023871486366977526,0.018399668087562902,39.939018348930404
865,0.04745819676721892,0.038569945180074255,31.898498057969846
866,0.02796484893276742,0.02001507784193591,37.020289434934966
867,0.015317933466637668,0.0061915064642812,60.007024738006294
868,0.025140575792733093,0.015129230340775034,75.30397801694926
869,0.012689684124223265,0.007042553623388913,28.348791177966632
870,0.02797573729801194,0.01915086932562654,49.0081586089218
871,0.03003894248798128,0.016756461910516295,44.32848798693158
872,0.012387233954111067,0.006146195688796169,73.15314964903519
873,0.022514783688059238,0.018850942030798432,36.76980898506008
874,0.06740594792286048,0.025184325319740866,72.49372748110909
875,0.024998356037364663,0.013059082121418599,62.163438332034275
876,0.06608083354056045,0.054375501032138736,41.26477237499785
877,0.07545564104233828,0.047150555614135954,59.54115044500213
878,0.02994238663979034,0.022964172887519774,41.366663497989066
879,0.024941235751794712,0.024941235751794712,10.729136273963377
880,0.13439597295769729,0.002282040716571218,106.34475035697687
881,0.1041207106506794,0.04483645267271506,56.55454968800768
882,0.028574098578224495,0.017810913073746153,44.90571147308219
883,0.09126906981080771,0.00651406264278021,71.13106395502109
884,0.01985160618147384,0.01985160618147384,10.638418060028926
885,0.021796464792543383,0.017566122097675715,39.74239707191009
886,0.07575093086469555,0.04522726290343781,51.26831099099945
887,0.06895109146877532,-0.006825528201408995,102.08432100794744
888,0.01346894176065219,0.009811719333436851,38.977657131967135
889,0.07118078715249698,0.030752243064867506,53.08656436309684
890,0.013836491450605504,0.013836491450605504,10.581733981962316
891,0.034606060704788166,0.009924472250164289,57.36546715302393
892,0.016232658047736312,0.016232658047736312,9.37655277911108
893,0.030424198883372288,0.030424198883372288,12.98655959405005
894,0.027829088308214515,0.027829088308214515,10.681752239936031
895,0.05525826899957597,0.041606441145975996,40.358777991030365
896,0.062358481031627874,0.031762353331567995,71.08997613796964
897,0.05079559538839533,0.03853024957721316,41.966128273983486
898,0.021929150586671782,0.01716778620736888,38.92500338307582
899,0.03329091441066063,0.03329091441066063,11.090562794008292

